Analysis of the ionized interstellar medium and orbital dynamics of PSR~J1909-3744 using scintillation arcs

Long-term studies of binary millisecond pulsars (MSPs) provide precise tests of strong-field gravity and can be used to measure neutron-star masses. PSR~J1909$-$3744, a binary MSP has been the subject of several pulsar timing analyses. The edge-on orbit enables measurement of its mass using the Shapiro delay; however, there is degeneracy in the sense of the inclination angle, $i$, and multiple solutions for the longitude of ascending node, $\Omega$. Radio pulsars scintillate due to inhomogeneities in the ionized interstellar medium (IISM). This can result in scintillation arcs in the power spectrum of the dynamic spectrum that can use these to study the interstellar medium and constrain binary pulsar orbits. Here, we study the scintillation of PSR~J1909-3744 using observations from the 64-m Parkes Radio Telescope (Murriyang) over $\approx$13\, years, using techniques to study scintillation in a lower signal-to-noise regime. By monitoring annual and orbital variations of the arc-curvature measurements we are able to characterise the velocity of the IISM. We find that the statistics of the IISM remained stationary over this time and a slightly anisotropic model (axial ratio $\gtrsim1.2$) is preferred. We measure the relative distance to a single dominant thin scattering screen at $s=0.49\pm0.04$, or $D_s=590\pm50$\,pc, with an angle of anisotropy $\zeta=85\pm6^\circ$ (East of North) and velocity in the direction of anisotropy $V_{\textrm{IISM}, \zeta}=14\pm10$\,km\,s$^{-1}$. By combining a physical model of the IISM and current pulsar timing results, we also constrain $\Omega=225\pm3^\circ$ and $i=86.46\pm0.05^\circ$.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
